A New Formalism, Method and Open Issues for Zero-Shot Coordination

In many coordination problems, independently reasoning humans are able to discover mutually compatible policies. In contrast, independently trained self-play policies are often mutually incompatible. Zero-shot coordination (ZSC) has recently been proposed as a new frontier in multi-agent reinforcement learning to address this fundamental issue. Prior work approaches the ZSC problem by assuming players can agree on a shared learning algorithm but not on labels for actions and observations, and proposes other-play as an optimal solution. However, until now, this "label-free" problem has only been informally defined. We formalize this setting as the label-free coordination (LFC) problem by defining the label-free coordination game. We show that other-play is not an optimal solution to the LFC problem as it fails to consistently break ties between incompatible maximizers of the other-play objective. We introduce an extension of the algorithm, other-play with tie-breaking, and prove that it is optimal in the LFC problem and an equilibrium in the LFC game. Since arbitrary tie-breaking is precisely what the ZSC setting aims to prevent, we conclude that the LFC problem does not reflect the aims of ZSC. To address this, we introduce an alternative informal operationalization of ZSC as a starting point for future work.

==> hash_seeds_per_class_run_6_hash_run_2_env_twostagelevergame.csv <==
,seed,hash,equiv_class
0,100,-37.8585143483971,0
1,101,-38.33478269661943,0
2,102,-36.23703317255674,1
3,103,-35.652677760287176,1
4,104,-37.86148656854145,0
5,105,-37.99991779474309,0
6,106,-36.88633154650164,1
7,107,-37.565841647466975,1
8,108,-36.66605551851795,1
9,109,-36.969873395007106,1
10,110,-35.93684355878759,1
11,111,-36.87934790649577,0
12,112,-36.92895069264357,1
13,113,-38.27390785254789,0
14,114,-35.91361093884724,1
15,115,-37.31398359315223,0
16,116,-37.94062112680866,0
17,117,-36.02416916593327,1
18,118,-35.9947792854815,1
19,119,-36.00960049984718,1
20,120,-39.006000927807925,0
21,121,-36.09868297618273,1
22,122,-36.17122912724287,1
23,123,-35.77732735682915,1
24,124,-38.09537893028213,0
25,125,-36.86469319550997,0
26,126,-35.966872704341625,1
27,127,-37.31925608099884,0
28,128,-37.09716110363594,0
29,129,-35.730114712546175,1
30,130,-35.91712611302631,1
31,131,-36.54296347448313,1
32,132,-35.841844853847704,1
33,133,-36.64189891137309,1
34,134,-37.06141601084081,0
35,135,-34.85780514409531,1
36,136,-36.63173412094233,1
37,137,-37.358430280658396,0
38,138,-38.35603110605773,0
39,139,-35.75226253597268,1
40,140,-37.43962154537181,0
41,141,-37.87838878373427,0
42,142,-37.34806675894189,1
43,143,-36.717113301696145,1
44,144,-37.82573559695683,0
45,145,-38.28929752913999,0
46,146,-36.463754112968395,1
47,147,-38.04226167793876,0
48,148,-37.75486643685308,0
49,149,-37.98330795660461,0
50,150,-36.89533447418223,1
51,151,-37.84441608692285,1
52,152,-37.16713001280059,1
53,153,-37.10035050690889,0
54,154,-36.08009407553426,1
55,155,-38.69122974831429,0
56,156,-37.85698643824037,1
57,157,-38.4491020513778,0
58,158,-37.25557826785449,1
59,159,-36.04389774169093,1
60,160,-37.99208815645504,0
61,161,-35.90495050550264,1
62,162,-38.7491672535306,0
63,163,-36.00206366925432,1
64,164,-36.53858125417723,1
65,165,-38.407317331004826,0
66,166,-36.26705525486355,1
67,167,-37.6466251749997,0
68,168,-36.244811399204906,1
69,169,-38.2364999926353,0
70,170,-37.583206418186776,0
71,171,-37.7011891448132,0
72,172,-38.92111078967098,0
73,173,-37.946951814365356,0
74,174,-38.16143003146223,0
75,175,-37.98989306910342,0
76,176,-36.633243485673205,1
77,177,-37.87096659610162,0
78,178,-37.16597179424757,1
79,179,-36.31446488241373,0
80,180,-36.18771609869938,1
81,181,-37.34748284632268,1
82,182,-36.05274769606169,1
83,183,-38.76602450434041,0
84,184,-36.472872243196235,1
85,185,-36.28874027230255,1
86,186,-37.776071635656024,0
87,187,-36.85340084900382,1
88,188,-37.62092820518092,0
89,189,-35.864031323648746,1
90,190,-36.839464917064305,1
91,191,-38.74875901603373,0
92,192,-37.04447329217684,0
93,193,-36.39899570773022,1
94,194,-36.47686023865229,1
95,195,-35.84384305380918,1
96,196,-38.13827618754337,0
97,197,-37.969502151344905,0
98,198,-35.45471447624434,1
99,199,-36.482882128402125,1
100,200,-38.42665942908873,0
101,201,-36.52118185634456,1
102,202,-36.97942421599794,0
103,203,-36.70141044910143,1
104,204,-38.08312474921666,0
105,205,-36.88541775667789,1
106,206,-35.78670853846171,1
107,207,-38.77699376319694,0
108,208,-35.26927021272881,1
109,209,-37.89441659194737,0
110,210,-36.49236640551408,1
111,211,-37.36414343673423,0
112,212,-38.09942066027358,0
113,213,-37.689871680833264,0
114,214,-35.7821331098768,1
115,215,-37.07739438298924,0
116,216,-38.728907447799244,0
117,217,-35.737959297986265,1
118,218,-37.514847149390036,0
119,219,-37.629017526934206,0
120,220,-36.26816125506705,1
121,221,-36.634415399888724,1
122,222,-37.25519252810328,1
123,223,-37.17700723017276,0
124,224,-38.781143811126135,0
125,225,-36.0829775579219,1
126,226,-37.911572445240836,0
127,227,-36.2394146702908,1
128,228,-38.001094489046636,0
129,229,-35.72863397890036,1
130,230,-36.47613293718071,1
131,231,-35.5898482441763,1
132,232,-37.81252628636569,0
133,233,-37.45063348462969,0
134,234,-36.40746974999574,0
135,235,-37.734010923294626,0
136,236,-37.50181033117102,0
137,237,-38.00580640696273,0
138,238,-35.940072545957264,1
139,239,-37.519813410843454,1
140,240,-37.6987105229684,0
141,241,-35.97192139898347,1
142,242,-35.76646998218763,1
143,243,-36.972547256678794,0
144,244,-35.90944943631865,1
145,245,-37.04574414291709,1
146,246,-36.900101310526665,0
147,247,-36.39453503691261,1
148,248,-37.687129701452854,0
149,249,-37.15150064752872,1
150,250,-38.06507354216353,0
151,251,-38.012922283031884,0
152,252,-37.65684604695566,0
153,253,-36.67805859604058,1
154,254,-36.54001265623208,1
155,255,-35.99843835857656,1
156,256,-36.50326297276962,1
157,257,-36.5280537789682,1
158,258,-37.45344551966518,1
159,259,-36.475698885965734,1
160,260,-38.35333372740141,0
161,261,-36.6889587060337,1
162,262,-35.691967834226084,1
163,263,-35.61746917059832,1
164,264,-37.24001135748441,0
165,265,-38.311309303436964,0
166,266,-36.48480138861608,1
167,267,-37.00712206419387,0
168,268,-37.93703751058038,0
169,269,-37.23030722455726,0
170,270,-36.10191849430811,1
171,271,-38.66549649009856,0
172,272,-37.53182355161333,1
173,273,-37.04928495996312,1
174,274,-38.70338322696006,0
175,275,-37.80330072939963,1
176,276,-37.41990671134652,0
177,277,-36.553788675301995,1
178,278,-36.38360020965866,1
179,279,-35.31044387477731,1
180,280,-37.147174246713746,1
181,281,-37.30238261169821,0
182,282,-37.92022539072867,0
183,283,-37.49487780039027,0
184,284,-37.043684504296785,1
185,285,-36.06974924707529,1
186,286,-37.56855284068227,0
187,287,-37.08822952911998,1
188,288,-37.744754413068875,0
189,289,-37.69317099274597,0
190,290,-36.17434594453929,1
191,291,-37.46315296057262,0
192,292,-38.24171734113273,1
193,293,-37.05959259896255,0
194,294,-36.880321442212264,0
195,295,-35.934500298824005,1
196,296,-38.284381575763014,0
197,297,-37.92219989097836,0
198,298,-35.30998867827652,1
199,299,-36.9610054307244,0
200,300,-36.67607268302504,0
201,301,-38.463291033082385,0
202,302,-37.89788356089166,0
203,303,-37.331249355085454,0
204,304,-38.849970729526845,0
205,305,-37.036985111674205,1
206,306,-37.3714268798026,0
207,307,-37.75156020270196,0
208,308,-37.765566185757955,0
209,309,-36.16798552574304,1
210,310,-36.32338200568097,1
211,311,-38.083370588205064,0
212,312,-37.94426355189677,0
213,313,-37.623529609706644,0
214,314,-37.78478654460987,0
215,315,-36.764685110247754,1
216,316,-37.26597242790443,1
217,317,-37.54483870045942,0
218,318,-37.616849583545246,0
219,319,-37.41449100725394,0
220,320,-38.6736882680192,0
221,321,-36.72320655788265,1
222,322,-36.312045869502136,1
223,323,-36.54986320715651,0
224,324,-37.397312543465254,0
225,325,-36.063024233813685,1
226,326,-35.79199814132316,1
227,327,-36.01948763142292,1
228,328,-36.43451016480717,1
229,329,-37.5084623982817,0
230,330,-38.08195122653837,0
231,331,-37.37990708381371,1
232,332,-37.7409529169029,0
233,333,-34.96774730696741,1
234,334,-37.86814372760015,0
235,335,-37.07735975830759,0
236,336,-36.115113552801034,1
237,337,-38.159582088766015,0
238,338,-35.891184537898056,1
239,339,-37.97749155751995,0
240,340,-37.72828269922834,0
241,341,-37.24487454736615,0
242,342,-36.06588752575904,1
243,343,-37.95931861123482,0
244,344,-37.638759868581054,0
245,345,-36.28330933619123,1
246,346,-37.93689859944098,0
247,347,-38.13626908373691,0
248,348,-36.24566143207869,1
249,349,-37.91089802522289,0
250,350,-38.42075792580883,0
251,351,-37.88735795105511,0
252,352,-37.60302984377637,0
253,353,-37.42933575907692,1
254,354,-38.146249995493946,0
255,355,-37.85930488546501,0
256,356,-36.55888259738348,0
257,357,-36.64162442582312,0
258,358,-37.01490525786221,1
259,359,-37.23853527385576,0
260,360,-36.477488351530255,1
261,361,-36.48254461948294,1
262,362,-38.40593398410853,0
263,363,-37.40465576229962,0
264,364,-35.62902761314909,1
265,365,-35.87030517098281,1
266,366,-36.758877407319545,1
267,367,-36.91987337972886,0
268,368,-36.06492843491757,1
269,369,-34.947301481203525,1
270,370,-35.22148614927059,1
271,371,-36.49476199173593,0
272,372,-36.11781546696964,1
273,373,-36.70163373254486,1
274,374,-36.30488678279764,1
275,375,-36.43868064027007,1
276,376,-37.43603258058806,0
277,377,-38.722255380688566,0
278,378,-37.490943528481836,0
279,379,-35.53436489381745,1
280,380,-36.89119265203233,1
281,381,-37.25905038140303,0
282,382,-36.22082233664429,1
283,383,-37.34544507543425,0
284,384,-36.979695902879804,0
285,385,-36.56482710809894,1
286,386,-38.52159882368331,0
287,387,-38.251364784446565,0
288,388,-35.95073431339688,1
289,389,-37.56896529325333,0
290,390,-38.396681555921056,0
291,391,-37.94645058352867,0
292,392,-36.62272060950486,1
293,393,-39.58128694562069,0
294,394,-36.22997011808441,1
295,395,-37.03715155035643,0
296,396,-37.695445669162254,0
297,397,-36.70651246285174,1
298,398,-36.0165463545736,1
299,399,-36.43993501474274,1
300,400,-35.87049890467352,1
301,401,-36.077549632256634,1
302,402,-37.20974576212038,1
303,403,-36.78282579013106,1
304,404,-37.04844832416387,0
305,405,-38.28384659711848,0
306,406,-37.0943535597324,0
307,407,-37.776115633132854,0
308,408,-36.3934511368385,1
309,409,-36.893818578495654,1
310,410,-38.16856685431133,0
311,411,-36.73534405132334,1
312,412,-37.5649246237299,0
313,413,-38.12594672251978,0
314,414,-38.0762982694111,0
315,415,-35.87449640535543,1
316,416,-37.0845724893995,1
317,417,-35.53353303195932,1
318,418,-35.96497501196552,1
319,419,-37.56229954824094,0


==> hash_seeds_per_class_run_7_hash_run_3_env_asymmetriclevergame.csv <==
,seed,hash,equiv_class
0,200,-32.414239250865975,0
1,201,-10.836004463542693,1
2,202,-24.892868912656265,2
3,203,-25.10008920330365,2
4,204,-32.284487451546596,0
5,205,-32.217754092574054,0
6,206,-19.35918772443393,3
7,207,-32.071455766712994,0
8,208,-18.61043009375271,3
9,209,-32.18318395075575,0
10,210,-17.933265840046083,3
11,211,-32.539531707674875,0
12,212,-18.647891000526094,3
13,213,-18.339890260781402,3
14,214,-32.19802619492701,0
15,215,-11.134479858477182,1
16,216,-11.070661723953783,1
17,217,-18.447946810107908,3
18,218,-31.848518227461813,0
19,219,-18.359887045093043,3
20,220,-18.496890222175416,3
21,221,-17.72431479081401,3
22,222,-18.67072194495444,3
23,223,-31.712022438402734,0
24,224,-10.938162908380601,1
25,225,-32.29490468738686,0
26,226,-18.540818274442145,3
27,227,-17.58059685194715,3
28,228,-10.903773190995855,1
29,229,-11.06766244448208,1
30,230,-25.06080959974131,2
31,231,-32.307259523500214,0
32,232,-18.67711275377004,3
33,233,-25.03017307337407,2
34,234,-17.797093990032547,3
35,235,-18.499742383145446,3
36,236,-17.824873587758034,3
37,237,-24.577936841724256,2
38,238,-11.087442422955338,1
39,239,-25.264227580320533,2
40,240,-18.906627796578007,3
41,241,-32.00337630223201,0
42,242,-19.043970357096757,3
43,243,-18.203223347925487,3
44,244,-11.072567928576738,1
45,245,-25.049592511778034,2
46,246,-11.083381625566524,1
47,247,-18.039012124039115,3
48,248,-24.02640399933461,2
49,249,-18.84027777891874,3
50,250,-17.966660703877288,3
51,251,-18.670362257520544,3
52,252,-18.337461590845074,3
53,253,-11.036696136363975,1
54,254,-32.115109252201414,0
55,255,-18.711060406985688,3
56,256,-24.97568912675642,2
57,257,-25.264891393706133,2
58,258,-24.96658114457415,2
59,259,-32.48767785425096,0
60,260,-24.512598109728035,2
61,261,-32.295999350667984,0
62,262,-11.122314228615675,1
63,263,-10.98693787274545,1
64,264,-32.186445794665794,0
65,265,-11.06683089141547,1
66,266,-24.94416683454176,2
67,267,-18.071992573990777,3
68,268,-24.568779038857855,2
69,269,-10.929248813634933,1
70,270,-17.5582203480407,3
71,271,-25.279819455597572,2
72,272,-18.704077263648937,3
73,273,-10.940246929773688,1
74,274,-18.380251941969988,3
75,275,-24.555859743436145,2
76,276,-24.464863813550046,2
77,277,-25.013206777604317,2
78,278,-19.298347088572736,3
79,279,-24.146857616483203,2
80,280,-24.63796874892881,2
81,281,-18.505330854047553,3
82,282,-24.928798237709003,2
83,283,-32.252132778318305,0
84,284,-17.281462784249072,3
85,285,-10.967626832659596,1
86,286,-32.2812260770228,0
87,287,-32.119390233936514,0
88,288,-18.592442317627437,3
89,289,-18.592810636926295,3
90,290,-32.19947851916205,0
91,291,-18.49753849089604,3
92,292,-18.706240459499384,3
93,293,-11.135367779711697,1
94,294,-23.920359495192535,2
95,295,-24.606957815256415,2
96,296,-24.522713756423315,2
97,297,-18.081435574359404,3
98,298,-10.95821963189995,1
99,299,-32.36635490018661,0
100,300,-18.303015697882678,3
101,301,-10.92962323989693,1
102,302,-10.803089701113858,1
103,303,-24.695461800743324,2
104,304,-25.053622392944014,2
105,305,-10.998503884390441,1
106,306,-18.24970824952943,3
107,307,-17.973860953154023,3
108,308,-17.830612818417567,3
109,309,-18.696687283052192,3
110,310,-10.919026052997955,1
111,311,-18.197125431561446,3
112,312,-31.933400223886295,0
113,313,-18.27293154163643,3
114,314,-18.626933518684503,3
115,315,-17.910510113962616,3
116,316,-32.400033455613105,0
117,317,-18.467824141998626,3
118,318,-24.39472548120233,2
119,319,-18.4421017303261,3
120,320,-24.635232987913056,2
121,321,-18.27201849136113,3
122,322,-32.60898742579761,0
123,323,-11.126760019912496,1
124,324,-24.64327760542186,2
125,325,-18.74072625056706,3
126,326,-24.70676158083212,2
127,327,-10.770001611184309,1
128,328,-24.701525829808595,2
129,329,-32.117323318489625,0
130,330,-18.332756591185213,3
131,331,-18.927026490388236,3
132,332,-18.24791671119125,3
133,333,-18.449629754661117,3
134,334,-18.322196927517926,3
135,335,-18.430407515024797,3
136,336,-32.09568690346248,0
137,337,-32.41582977935531,0
138,338,-10.793408890799327,1
139,339,-10.96245603046884,1
140,340,-18.595628551297164,3
141,341,-24.89433926312154,2
142,342,-10.936489404934273,1
143,343,-24.862973848555413,2
144,344,-18.61102215169548,3
145,345,-10.823337469108868,1
146,346,-32.08459394684327,0
147,347,-18.22119119067738,3
148,348,-18.651499729082097,3
149,349,-18.776011109280454,3
150,350,-18.362084537328315,3
151,351,-18.366954259848377,3
152,352,-11.038570093015204,1
153,353,-17.772382663105848,3
154,354,-18.709971316231105,3
155,355,-24.552618242791056,2
156,356,-18.20295280852486,3
157,357,-18.24405299110179,3
158,358,-11.085727636001945,1
159,359,-24.261660527319233,2
160,360,-18.22660272693534,3
161,361,-24.450321792454286,2
162,362,-11.019641876725878,1
163,363,-18.00092492923089,3
164,364,-18.51311810920943,3
165,365,-10.93888226744345,1
166,366,-18.72963544440576,3
167,367,-17.75148169456837,3
168,368,-17.906392398425567,3
169,369,-10.771104745700178,1
170,370,-18.43098281884305,3
171,371,-24.90262098167419,2
172,372,-11.06997575631971,1
173,373,-25.011065979715287,2
174,374,-18.512901179445663,3
175,375,-31.96605681030079,0
176,376,-32.46318621810687,0
177,377,-32.32688140291752,0
178,378,-18.201154896205093,3
179,379,-32.65774031713602,0
180,380,-10.907691609713597,1
181,381,-10.84969295691175,1
182,382,-11.029220214477224,1
183,383,-18.96112978272482,3
184,384,-17.553803420369228,3
185,385,-10.915149387379754,1
186,386,-32.256758603836936,0
187,387,-32.22784008020564,0
188,388,-18.639186611773262,3
189,389,-19.14788513899698,3
190,390,-32.30003248578133,0
191,391,-17.783329634869567,3
192,392,-18.429484389374014,3
193,393,-10.76240589793675,1
194,394,-24.532623645237152,2
195,395,-25.281668644088395,2
196,396,-25.4856764146299,2
197,397,-18.02085617060076,3
198,398,-11.05379760977929,1
199,399,-32.52060405638636,0
200,400,-18.083536233699025,3
201,401,-10.78787700876962,1
202,402,-10.684129074639877,1
203,403,-24.0856173890207,2
204,404,-24.665411003639573,2
205,405,-10.788494104159096,1
206,406,-17.763445411611716,3
207,407,-18.093348783485347,3
208,408,-17.469618548331855,3
209,409,-19.084962259100507,3
210,410,-10.708460694228787,1
211,411,-18.051245018249084,3
212,412,-32.24444220105573,0
213,413,-18.193138352972078,3
214,414,-19.152878964841356,3
215,415,-18.32162170596155,3
216,416,-32.299346771010505,0
217,417,-18.311862506206698,3
218,418,-24.83492548164299,2
219,419,-18.57222512537243,3
220,420,-24.58055127834955,2
221,421,-18.305409480076296,3
222,422,-32.48464380081252,0
223,423,-10.90861395565874,1
224,424,-25.28834510402093,2
225,425,-18.541556926089903,3
226,426,-24.431479526296478,2
227,427,-10.69858529704421,1
228,428,-24.534687294731704,2
229,429,-32.02516196430082,0
230,430,-18.219443640141034,3
231,431,-18.672894821654104,3
232,432,-18.23324677863239,3
233,433,-17.68009320265592,3
234,434,-18.498370735741652,3
235,435,-18.385395407273414,3
236,436,-31.996996160432577,0
237,437,-32.43620839348648,0
238,438,-10.783174060803207,1
239,439,-10.809820690003825,1
240,440,-19.052623342679215,3
241,441,-24.661166663643034,2
242,442,-10.977564295884006,1
243,443,-24.64531213522466,2
244,444,-18.558840349542088,3
245,445,-10.888094691694024,1
246,446,-32.132792429922375,0
247,447,-17.975913051174956,3
248,448,-18.375502288506496,3
249,449,-18.65639442186028,3
250,450,-18.526161114228522,3
251,451,-17.754376031947203,3
252,452,-10.9734778280745,1
253,453,-18.35760793064909,3
254,454,-18.97052875286842,3
255,455,-24.8809494265681,2
256,456,-18.340437975141008,3
257,457,-18.327971693824054,3
258,458,-10.979041734597896,1
259,459,-24.926638364662765,2
260,460,-18.18956630205355,3
261,461,-24.590419863960197,2
262,462,-10.829811636909065,1
263,463,-18.317238922220433,3
264,464,-17.806029291040044,3
265,465,-10.8958939897452,1
266,466,-19.294390872874075,3
267,467,-17.80983871138904,3
268,468,-18.044703094464232,3
269,469,-11.038803090197533,1
270,470,-18.9370063709323,3
271,471,-24.899937923725105,2
272,472,-11.080199149537918,1
273,473,-24.938763518651598,2
274,474,-18.529448009864957,3
275,475,-31.939485594710245,0
276,476,-32.348179930814865,0
277,477,-32.19252718020246,0
278,478,-18.42120922328369,3
279,479,-32.37989025449865,0
280,480,-10.89922379267319,1
281,481,-10.972415316128593,1
282,482,-10.986040826437495,1
283,483,-18.890796129422377,3
284,484,-18.395874433106343,3
285,485,-17.960245875417122,3
286,486,-25.114880052246683,2
287,487,-32.09470330924503,0
288,488,-10.820454013276153,1
289,489,-24.706016971413188,2
290,490,-24.778261526944505,2
291,491,-31.537389082780066,0
292,492,-17.945624521713956,3
293,493,-11.030903967269804,1
294,494,-18.191242461259748,3
295,495,-25.464844518594433,2
296,496,-24.62893359750973,2
297,497,-10.89443318544977,1
298,498,-18.92168774389944,3
299,499,-10.837739344713686,1
300,500,-24.50676349337771,2
301,501,-19.199995590182326,3
302,502,-11.085358515594658,1
303,503,-11.09432326029708,1
304,504,-18.84178701945079,3
305,505,-32.26338975242272,0
306,506,-11.030693061860788,1
307,507,-17.990580978256613,3
308,508,-18.357788849308438,3
309,509,-10.971024832792379,1
310,510,-17.90940848834768,3
311,511,-17.74862075817657,3
312,512,-18.5573802712902,3
313,513,-18.197192023805925,3
314,514,-19.386881645020104,3
315,515,-18.52479054794065,3
316,516,-32.37826727030556,0
317,517,-18.49270876069186,3
318,518,-18.523119377014154,3
319,519,-24.928514051347157,2

